A Successive Linear Relaxation Method for MINLPs with Multivariate Lipschitz Continuous Nonlinearities

We present a novel method for mixed-integer optimization problems with multivariate and Lipschitz continuous nonlinearities. In particular, we do not assume that the nonlinear constraints are explicitly given but that we can only evaluate them and that we know their global Lipschitz constants. The algorithm is a successive linear relaxation method in which we alternate between solving a master problem, which is a mixed-integer linear relaxation of the original problem, and a subproblem, which is designed to tighten the linear relaxation of the next master problem by using the Lipschitz information about the respective functions. By doing so, we follow the ideas of Schmidt et al. (2018, 2021) and improve the tackling of multivariate constraints. Although multivariate nonlinearities obviously increase modeling capabilities, their incorporation also significantly increases the computational burden of the proposed algorithm. We prove the correctness of our method and also derive a worst-case iteration bound. Finally, we show the generality of the addressed problem class and the proposed method by illustrating that both bilevel optimization problems with nonconvex and quadratic lower levels as well as nonlinear and mixed-integer models of gas transport can be tackled by our method. We provide the necessary theory for both applications and briefly illustrate the outcomes of the new method when applied to these two problems.

==> tikz-imgs/gaslib-11.dat <==
iteration max_error
0 68.813652
1 21.09175
2 47.871656
3 10.909776
4 9.298607
5 3.666912
6 7.51022
7 11.959426
8 13.955684
9 5.211288
10 12.573527
11 9.099285
12 7.080032
13 10.989047
14 13.624302
15 1.301685
16 18.096165
17 3.751179
18 9.144793
19 19.931934
20 8.744079
21 12.731345
22 15.336755
23 14.093079
24 19.222823
25 9.042475
26 1.311794
27 2.164965
28 6.458607
29 3.407454
30 2.894991
31 0.76036
32 9.707991
33 6.748082
34 9.398896
35 6.172692
36 2.203053
37 0.667592
38 1.588555
39 0.682233
40 1.211011
41 5.343104
42 1.198409
43 1.403117
44 4.07421
45 6.629866
46 9.544111
47 1.400099
48 1.638197
49 0.84595
50 1.035585
51 3.023475
52 1.409185
53 8.507874
54 1.746965
55 1.228175
56 3.392189
57 4.33974
58 0.301703
59 0.269043
60 3.310616
61 1.68682
62 3.797121
63 4.703165
64 1.231648
65 2.257105
66 2.332705
67 1.935761
68 3.003125
69 0.516213
70 2.023194
71 3.264053
72 0.166775
73 0.071814

==> tikz-imgs/gaslib-24.dat <==
iteration max_error
0 41.210733
1 32.365205
2 24.139881
3 13.885329
4 7.822196
5 4.386078
6 1.961999
7 0.981914
8 7.427208
9 1.13156
10 2.46668
11 2.553239
12 1.60034
13 1.056801
14 2.129971
15 1.579402
16 17.012692
17 2.736239
18 1.704417
19 2.910297
20 2.54424
21 0.896494
22 2.596769
23 10.59001
24 1.435953
25 2.087564
26 2.166855
27 1.24176
28 0.931748
29 9.613802
30 2.087195
31 1.283901
32 0.470138
33 0.447191
34 0.971105
35 6.677459
36 0.532136
37 0.871771
38 0.964101
39 3.903607
40 0.397904
41 1.907005
42 6.341706
43 0.255937
44 2.52309
45 0.391006
46 4.991045
47 2.732828
48 3.390158
49 2.576352
50 10.136733
51 3.643294
52 0.270455
53 0.469935
54 7.585732
55 0.550582
56 0.716117
57 2.58113
58 0.62636
59 1.531913
60 1.072021
61 0.300233
62 0.575834
63 1.853613
64 9.149612
65 0.127084
66 0.550267
67 1.784393
68 0.424335
69 0.174785
70 0.272627
71 2.440247
72 4.719286
73 0.334615
74 0.400294
75 0.251122
76 0.446088
77 0.346905
78 4.626056
79 0.894068
80 3.623664
81 1.70497
82 0.641268
83 0.358721
84 0.285693
85 11.595143
86 0.358318
87 10.431757
88 1.602825
89 0.220921
90 0.319153
91 0.557985
92 0.925456
93 7.429151
94 0.083911
